The LiteBIRD mission to explore cosmic inflation

LiteBIRD, the next-generation cosmic microwave background (CMB) experiment, aims for a launch in Japan's fiscal year 2032, marking a major advancement in the exploration of primordial cosmology and fundamental physics. Orbiting the Sun-Earth Lagrangian point L2, this JAXA-led strategic L-class mission will conduct a comprehensive mapping of the CMB polarization across the entire sky. During its 3-year mission, LiteBIRD will employ three telescopes within 15 unique frequency bands (ranging from 34 through 448 GHz), targeting a sensitivity of 2.2\,$\mu$K-arcmin and a resolution of 0.5$^\circ$ at 100\,GHz. Its primary goal is to measure the tensor-to-scalar ratio $r$ with an uncertainty $\delta r = 0.001$, including systematic errors and margin. If $r \geq 0.01$, LiteBIRD expects to achieve a $>5\sigma$ detection in the $\ell=$2-10 and $\ell=$11-200 ranges separately, providing crucial insight into the early Universe. We describe LiteBIRD's scientific objectives, the application of systems engineering to mission requirements, the anticipated scientific impact, and the operations and scanning strategies vital to minimizing systematic effects. We will also highlight LiteBIRD's synergies with concurrent CMB projects.

==> authors_affiliations_LB_2024.05_general_arxivmeta.txt <==
T. Ghigna, A. Adler, K. Aizawa, H. Akamatsu, R. Akizawa, E. Allys, A. Anand, J. Aumont, J. Austermann, S. Azzoni, C. Baccigalupi, M. Ballardini, A. J. Banday, R. B. Barreiro, N. Bartolo, S. Basak, A. Basyrov, S. Beckman, M. Bersanelli, M. Bortolami, F. Bouchet, T. Brinckmann, P. Campeti, E. Carinos, A. Carones, F. J. Casas, K. Cheung, Y. Chinone, L. Clermont, F. Columbro, A. Coppolecchia, D. Curtis, P. de Bernardis, T. de Haan, E. de la Hoz, M. De Petris, S. Della Torre, G. Delle Monache, E. Di Giorgi, C. Dickinson, P. Diego-Palazuelos, J. J. Díaz García, M. Dobbs, T. Dotani, G. D’Alessandro, H. K. Eriksen, J. Errard, T. Essinger-Hileman, N. Farias, E. Ferreira, C. Franceschet, U. Fuskeland, G. Galloni, M. Galloway, K. Ganga, M. Gerbino, M. Gervasi, R. T. Génova-Santos, S. Giardiello, C. Gimeno-Amo, E. Gjerløw, R. González González, L. Grandsire, A. Gruppuso, N. W. Halverson, P. Hargrave, S. E. Harper, M. Hazumi, S. Henrot-Versillé, L. T. Hergt, D. Herranz, E. Hivon, R. A. Hlozek, T. D. Hoang, J. Hubmayr, K. Ichiki, K. Ikuma, H. Ishino, G. Jaehnig, B. Jost, K. Kohri, K. Konishi, L. Lamagna, M. Lattanzi, C. Leloup, F. Levrier, A. I. Lonappan, G. Luzzi, J. Macias-Perez, B. Maffei, E. Marchitelli, E. Martínez-González, S. Masi, S. Matarrese, T. Matsumura, S. Micheli, M. Migliaccio, M. Monelli, L. Montier, G. Morgante, L. Mousset, Y. Nagano, R. Nagata, P. Natoli, A. Novelli, F. Noviello, I. Obata, A. Occhiuzzi, K. Odagiri, R. Omae, L. Pagano, A. Paiella, D. Paoletti, G. Pascual-Cisneros, G. Patanchon, V. Pavlidou, F. Piacentini, M. Piat, G. Piccirilli, M. Pinchera, G. Pisano, L. Porcelli, N. Raffuzzi, C. Raum, M. Remazeilles, A. Ritacco, J. Rubino-Martin, M. Ruiz-Granda, Y. Sakurai, G. Savini, D. Scott, Y. Sekimoto, M. Shiraishi, G. Signorelli, S. L. Stever, R. M. Sullivan, A. Suzuki, R. Takaku, H. Takakura, S. Takakura, Y. Takase, A. Tartari, K. Tassis, K. L. Thompson, M. Tomasi, M. Tristram, C. Tucker, L. Vacher, B. van Tent, P. Vielva, K. Watanuki, I. K. Wehus, B. Westbrook, G. Weymann-Despres, B. Winter, E. J. Wollack, A. Zacchei, M. Zannoni, Y. Zhou, for the LiteBIRD Collaboration
